Inter-Species Cell Detection: Datasets on pulmonary hemosiderophages in equine, human and feline specimens

Pulmonary hemorrhage (P-Hem) occurs among multiple species and can have various causes. Cytology of bronchoalveolarlavage fluid (BALF) using a 5-tier scoring system of alveolar macrophages based on their hemosiderin content is considered the most sensitive diagnostic method. We introduce a novel, fully annotated multi-species P-Hem dataset which consists of 74 cytology whole slide images (WSIs) with equine, feline and human samples. To create this high-quality and high-quantity dataset, we developed an annotation pipeline combining human expertise with deep learning and data visualisation techniques. We applied a deep learning-based object detection approach trained on 17 expertly annotated equine WSIs, to the remaining 39 equine, 12 human and 7 feline WSIs. The resulting annotations were semi-automatically screened for errors on multiple types of specialised annotation maps and finally reviewed by a trained pathologists. Our dataset contains a total of 297,383 hemosiderophages classified into five grades. It is one of the largest publicly availableWSIs datasets with respect to the number of annotations, the scanned area and the number of species covered.

==> images_meta_data.csv <==
file;species;dataset;version;total;score;0;1;2;3;4;mean;SD
10052_19 humane BAL Berliner Blau-001.svs;Human;SDATA;Inference;26787;176;1612;6743;14838;3547;47;1.7638406689812223;0.7590282919836577
10052_19 humane BAL Berliner Blau-001.svs;Human;SDATA;Screened;6351;180;120;1739;3744;739;9;1.807589356006928;0.6591421522378661
10052_19 humane BAL Berliner Blau-001.svs;Human;SDATA;Density;6271;180;104;1568;4028;569;2;1.8081645670546962;0.6096279585726796
10080_19 humane BAL Berliner Blau-001.svs;Human;SDATA;Inference;20751;133;2419;10142;7094;1064;32;1.332465905257578;0.752932186889603
10080_19 humane BAL Berliner Blau-001.svs;Human;SDATA;Screened;6025;146;284;3015;2375;342;9;1.4650622406639005;0.6823636272526807
10080_19 humane BAL Berliner Blau-001.svs;Human;SDATA;Density;5969;149;295;2673;2742;257;2;1.4970681856257329;0.6610829086729483
10120_19 humane BAL Berliner Blau.svs;Human;SDATA;Inference;30694;190;894;7166;17086;5197;351;1.900469147064573;0.7450776412578564
10120_19 humane BAL Berliner Blau.svs;Human;SDATA;Screened;8600;191;112;2225;4656;1502;105;1.9143023255813953;0.7259610978004621
10120_19 humane BAL Berliner Blau.svs;Human;SDATA;Density;8578;193;123;1641;5534;1254;26;1.9322685940778737;0.6343742530385212
10227_19 humane BAL Berliner Blau.svs;Human;SDATA;Inference;46878;67;17656;26949;2241;28;4;0.6726182857630445;0.5660630255021953
10227_19 humane BAL Berliner Blau.svs;Human;SDATA;Screened;3537;73;1265;1943;324;5;0;0.7367825841108284;0.6210724071315847
10227_19 humane BAL Berliner Blau.svs;Human;SDATA;Density;3501;75;1192;1984;320;5;0;0.7537846329620108;0.6140642948219797
10672_19 humane BAL Berliner Blau.svs;Human;SDATA;Inference;4856;223;381;473;1849;1914;239;2.2382619439868203;0.9724665710892832
10672_19 humane BAL Berliner Blau.svs;Human;SDATA;Screened;1229;254;12;75;451;612;79;2.545972335231896;0.7466824361613326
10672_19 humane BAL Berliner Blau.svs;Human;SDATA;Density;1190;224;10;99;676;403;2;2.242016806722689;0.6355723364332716
10672_19 humane BAL Turnbull Blau.svs;Human;SDATA;Inference;4002;214;256;492;1824;1267;163;2.147176411794103;0.9148054744585284
10672_19 humane BAL Turnbull Blau.svs;Human;SDATA;Screened;861;243;3;59;419;321;59;2.4343786295005807;0.735750204518998
10672_19 humane BAL Turnbull Blau.svs;Human;SDATA;Density;795;221;4;56;504;231;0;2.210062893081761;0.5808873357159251
10835_19 humane BAL Berliner Blau.svs;Human;SDATA;Inference;33795;133;973;20690;11866;246;20;1.338659565024412;0.5474210460783536
10835_19 humane BAL Berliner Blau.svs;Human;SDATA;Screened;4576;134;39;2934;1569;34;0;1.3492132867132867;0.5091420336753966
10835_19 humane BAL Berliner Blau.svs;Human;SDATA;Density;4553;139;29;2751;1720;53;0;1.3946848231934987;0.5243942385092084
10835_19 humane BAL Turnbull Blau.svs;Human;SDATA;Inference;35952;166;650;12557;21012;1700;33;1.6636904761904763;0.5995436858921313
10835_19 humane BAL Turnbull Blau.svs;Human;SDATA;Screened;11319;170;91;3729;6957;536;6;1.702888947786907;0.5681832988785613
10835_19 humane BAL Turnbull Blau.svs;Human;SDATA;Density;11274;181;46;2617;8013;598;0;1.812755011530956;0.5161909558787918
11323_19 humane BAL Berliner Blau.svs;Human;SDATA;Inference;15624;232;673;2325;5737;5058;1831;2.32315668202765;1.0046101857558258
11323_19 humane BAL Berliner Blau.svs;Human;SDATA;Screened;2264;264;12;271;707;790;484;2.646201413427562;0.9632228207714542
11323_19 humane BAL Berliner Blau.svs;Human;SDATA;Density;2059;242;9;222;815;919;94;2.4210781932977175;0.7597520203111027
11480_19 humane BAL Berliner Blau.svs;Human;SDATA;Inference;26956;98;8257;11258;6954;485;2;0.9878691200474848;0.7979995672321799
11480_19 humane BAL Berliner Blau.svs;Human;SDATA;Screened;2306;114;391;1221;674;20;0;1.140069384215091;0.690737475330407
11480_19 humane BAL Berliner Blau.svs;Human;SDATA;Density;2286;108;365;1372;538;11;0;1.0853018372703411;0.6380928030198817
2702_20 BB Human BAL-001.svs;Human;SDATA;Inference;20877;77;10266;5535;4491;574;11;0.7799492264214207;0.8793114769030878
2702_20 BB Human BAL-001.svs;Human;SDATA;Screened;1968;79;963;523;413;67;2;0.7916666666666666;0.8952746461762934
2702_20 BB Human BAL-001.svs;Human;SDATA;Density;1858;74;883;598;347;29;1;0.7443487621097955;0.8150329824745458
2707_20 TB BAL Human neu.svs;Human;SDATA;Inference;29251;95;8530;14207;5881;628;5;0.9528904994701036;0.7601862818998454
2707_20 TB BAL Human neu.svs;Human;SDATA;Screened;5544;97;1434;2954;1034;122;0;0.9718614718614719;0.72972138861292
2707_20 TB BAL Human neu.svs;Human;SDATA;Density;5530;103;1324;2776;1326;104;0;1.0379746835443038;0.7436990783424804
01_EIPH_563479 Turnbull blue.svs;equine;SDATA;Inference;6641;143;1301;2152;2261;876;51;1.4314109320885409;0.9732110309578607
01_EIPH_563479 Turnbull blue.svs;equine;SDATA;Screened;4613;157;536;1577;1837;658;5;1.5705614567526556;0.8771309383229842
01_EIPH_563479 Turnbull blue.svs;equine;SDATA;Density;4586;147;540;1805;1751;490;0;1.477758395115569;0.8359730232457979
02_EIPH_574162 Turnbull blue-001.svs;equine;SDATA;Inference;11694;76;5205;4404;1684;394;7;0.7680861980502822;0.8219103516264386
02_EIPH_574162 Turnbull blue-001.svs;equine;SDATA;Screened;6311;98;2094;2560;1291;364;2;0.9890667089209317;0.8774554050114245
02_EIPH_574162 Turnbull blue-001.svs;equine;SDATA;Density;6273;86;1975;3254;950;94;0;0.866571018651363;0.7130927473759655
03_EIPH_566933 R Turnbull blue.svs;equine;SDATA;Inference;6926;41;4749;1519;596;62;0;0.4182789488882472;0.6849855341243892
03_EIPH_566933 R Turnbull blue.svs;equine;SDATA;Screened;5391;51;3323;1424;583;61;0;0.5143758115377481;0.7308007495537961
03_EIPH_566933 R Turnbull blue.svs;equine;SDATA;Density;5378;44;3388;1596;385;9;0;0.44496095202677577;0.6326625784873985
04_EIPH_567017 Turnbull blue-001.svs;equine;SDATA;Inference;6308;98;2131;2443;1416;316;2;0.9877932783766645;0.874933242368103
04_EIPH_567017 Turnbull blue-001.svs;equine;SDATA;Screened;4429;122;876;1977;1270;305;1;1.2273650937006095;0.8429048354189238
04_EIPH_567017 Turnbull blue-001.svs;equine;SDATA;Density;4417;107;887;2426;996;108;0;1.073579352501698;0.7202880849845329
05_EIPH_569923 Turnbull blue.svs;equine;SDATA;Inference;2307;37;1574;612;110;9;2;0.37581274382314694;0.6032473380543131
05_EIPH_569923 Turnbull blue.svs;equine;SDATA;Screened;1634;48;967;554;104;9;0;0.4828641370869033;0.6405467829616689
05_EIPH_569923 Turnbull blue.svs;equine;SDATA;Density;1631;49;940;582;99;10;0;0.49662783568362967;0.6390807494781343
07_EIPH_574882 Berliner Blau-001.svs;equine;SDATA;Inference;3143;23;2448;664;30;0;1;0.23162583518930957;0.448271449196713
07_EIPH_574882 Berliner Blau-001.svs;equine;SDATA;Screened;2605;26;1940;635;30;0;0;0.2667946257197697;0.4676877688439713
07_EIPH_574882 Berliner Blau-001.svs;equine;SDATA;Density;2508;26;1862;630;15;1;0;0.26435406698564595;0.45706493852943325
08_EIPH_574999 Berliner Blau.svs;equine;SDATA;Inference;1873;171;315;426;665;420;47;1.7106246663107314;1.0684776716418696
08_EIPH_574999 Berliner Blau.svs;equine;SDATA;Screened;1619;181;182;394;615;393;35;1.817788758492897;0.9948096710819851
08_EIPH_574999 Berliner Blau.svs;equine;SDATA;Density;1533;176;145;409;653;308;18;1.7684279191128507;0.9164837700902365
09_EIPH_563417 L berliner blau.svs;equine;SDATA;Inference;1352;47;834;402;108;6;2;0.47633136094674555;0.6737340314908904
09_EIPH_563417 L berliner blau.svs;equine;SDATA;Screened;1055;58;554;389;107;5;0;0.5857819905213271;0.688745752393477
09_EIPH_563417 L berliner blau.svs;equine;SDATA;Density;881;65;405;379;92;5;0;0.656072644721907;0.6848938299861601
10_EIPH_563417 R Berliner Blau.svs;equine;SDATA;Inference;1261;47;763;403;93;1;1;0.4726407613005551;0.641368889634636
10_EIPH_563417 R Berliner Blau.svs;equine;SDATA;Screened;943;61;456;394;92;0;1;0.6171792152704135;0.6667741659979568
10_EIPH_563417 R Berliner Blau.svs;equine;SDATA;Density;860;61;396;398;63;3;0;0.6197674418604651;0.635269143083544
10_EIPH_563417 R Turnbull blue-002.svs;equine;SDATA;Inference;1161;55;671;340;143;6;1;0.5581395348837209;0.7312752096422862
10_EIPH_563417 R Turnbull blue-002.svs;equine;SDATA;Screened;596;95;169;288;135;4;0;0.9563758389261745;0.7320579623147137
10_EIPH_563417 R Turnbull blue-002.svs;equine;SDATA;Density;593;90;174;305;111;3;0;0.9038785834738617;0.7017365998032278
11_EIPH_575697 Turnbull blue-002.svs;equine;SDATA;Inference;1956;163;357;379;893;274;53;1.635480572597137;1.0197782338183616
11_EIPH_575697 Turnbull blue-002.svs;equine;SDATA;Screened;1086;177;49;250;688;99;0;1.770718232044199;0.6705859874889982
11_EIPH_575697 Turnbull blue-002.svs;equine;SDATA;Density;1084;167;51;354;572;107;0;1.6780442804428044;0.7143415786075679
13_EIPH_570370 Berliner Blau.svs;equine;SDATA;Inference;5944;54;3419;1862;598;59;6;0.5482839838492598;0.72155142748083
13_EIPH_570370 Berliner Blau.svs;equine;SDATA;Screened;4942;64;2478;1817;584;58;5;0.6432618373128288;0.7405985833937686
13_EIPH_570370 Berliner Blau.svs;equine;SDATA;Density;4807;61;2292;2119;365;25;6;0.6132723112128147;0.6597760667761446
13_EIPH_570370 Turnbull blue-001.svs;equine;SDATA;Inference;5824;71;2646;2339;719;112;8;0.7117101648351648;0.7642359341658047
13_EIPH_570370 Turnbull blue-001.svs;equine;SDATA;Screened;4024;91;1229;2017;679;98;1;0.9127733598409543;0.7525552542600681
13_EIPH_570370 Turnbull blue-001.svs;equine;SDATA;Density;4023;80;1246;2350;398;29;0;0.8036291324881929;0.6316819863988081
14_EIPH_568381 berliner blau-001.svs;equine;SDATA;Inference;5741;182;1028;1466;1233;1485;529;1.829472217383731;1.2530140179034257
14_EIPH_568381 berliner blau-001.svs;equine;SDATA;Screened;5171;190;734;1383;1157;1436;461;1.9046606072326435;1.2086085225604457
14_EIPH_568381 berliner blau-001.svs;equine;SDATA;Density;4753;183;574;1449;1169;1331;230;1.830422890805807;1.1104152666420457
15_EIPH_568320 Turnbull blue.svs;equine;SDATA;Inference;12008;113;3562;4527;2636;1248;35;1.1394903397734844;0.9688817677147515
15_EIPH_568320 Turnbull blue.svs;equine;SDATA;Screened;5879;148;935;2223;1674;1038;9;1.4834155468617112;0.9645055796826837
15_EIPH_568320 Turnbull blue.svs;equine;SDATA;Density;5863;132;864;2685;1877;434;3;1.3223605662630054;0.8151100473227461
15_EIPH_568320 berliner blau.svs;equine;SDATA;Inference;11610;91;4881;3658;2302;748;21;0.9121447028423773;0.9407637336355166
15_EIPH_568320 berliner blau.svs;equine;SDATA;Screened;8891;108;2884;3124;2138;733;12;1.0850298054212124;0.9484886721536402
15_EIPH_568320 berliner blau.svs;equine;SDATA;Density;8424;103;2249;3874;2074;224;3;1.0334757834757835;0.7884780986843771
16_EIPH_574882 R Berliner Blau.svs;equine;SDATA;Inference;1895;102;676;721;310;157;31;1.0216358839050133;0.9995017049851188
16_EIPH_574882 R Berliner Blau.svs;equine;SDATA;Screened;1722;108;537;705;303;152;25;1.0842044134727062;0.9823516354370369
16_EIPH_574882 R Berliner Blau.svs;equine;SDATA;Density;1608;110;456;687;327;117;21;1.1044776119402986;0.9408279798204143
16_EIPH_576172 Turnbull blue-002.svs;equine;SDATA;Inference;2328;88;1019;737;410;149;13;0.8831615120274914;0.9522822045982203
16_EIPH_576172 Turnbull blue-002.svs;equine;SDATA;Screened;1062;104;313;444;252;51;2;1.0442561205273069;0.8601119769806364
16_EIPH_576172 Turnbull blue-002.svs;equine;SDATA;Density;1057;89;390;421;216;30;0;0.8921475875118259;0.8221051282127262
17_EIPH_575796 Berliner Blau.svs;equine;SDATA;Inference;8210;61;4315;2965;744;169;17;0.6124238733252132;0.7530126090526185
17_EIPH_575796 Berliner Blau.svs;equine;SDATA;Screened;6245;73;2725;2625;715;166;14;0.7380304243394715;0.7802636110480334
17_EIPH_575796 Berliner Blau.svs;equine;SDATA;Density;5964;71;2520;2736;583;113;12;0.7191482226693494;0.7317083854400974
17_EIPH_575796 Turnbull blue.svs;equine;SDATA;Inference;8730;62;4611;3025;852;228;14;0.6264604810996564;0.7779531430483335
17_EIPH_575796 Turnbull blue.svs;equine;SDATA;Screened;4590;89;1641;2016;727;199;7;0.8921568627450981;0.8316072604681173
17_EIPH_575796 Turnbull blue.svs;equine;SDATA;Density;4572;81;1651;2224;587;108;2;0.81583552055993;0.7443998621298159
18_EIPH_574882 R Berliner Blau.svs;equine;SDATA;Inference;8962;51;5275;2819;801;59;8;0.5166257531800937;0.691913110240888
18_EIPH_574882 R Berliner Blau.svs;equine;SDATA;Screened;8607;53;4946;2797;797;59;8;0.534448704542814;0.6973886385739789
18_EIPH_574882 R Berliner Blau.svs;equine;SDATA;Density;8198;50;4743;2796;622;32;5;0.5069529153452061;0.657638156463389
18_EIPH_574882 Turnbull blue-002.svs;equine;SDATA;Inference;8726;60;4987;2459;1035;222;23;0.605890442356177;0.8126265195750529
18_EIPH_574882 Turnbull blue-002.svs;equine;SDATA;Screened;6090;74;2904;2034;944;196;12;0.7484400656814449;0.8456714222907266
18_EIPH_574882 Turnbull blue-002.svs;equine;SDATA;Density;6071;63;3067;2250;677;71;6;0.6326799538790974;0.7331721488572999
19_EIPH_566933 L Berliner Blau.svs;equine;SDATA;Inference;3211;42;2056;969;180;4;2;0.42011834319526625;0.608931538343416
19_EIPH_566933 L Berliner Blau.svs;equine;SDATA;Screened;3211;42;2056;969;180;4;2;0.42011834319526625;0.608931538343416
19_EIPH_566933 L Berliner Blau.svs;equine;SDATA;Density;2954;39;1911;917;120;6;0;0.3977657413676371;0.5771425735913246
19_EIPH_566933 L Tunrbull blue.svs;equine;SDATA;Inference;3637;53;2099;1162;338;37;1;0.536981028320044;0.7063821995182155
19_EIPH_566933 L Tunrbull blue.svs;equine;SDATA;Screened;2561;68;1197;1012;316;36;0;0.6841077704021866;0.7398910356471442
19_EIPH_566933 L Tunrbull blue.svs;equine;SDATA;Density;2553;56;1333;1001;212;7;0;0.5663924794359577;0.6544388089630392
20_EIPH_576150 Turnbull blue.svs;equine;SDATA;Inference;15249;99;5757;5250;2839;1388;15;0.9936389271427635;0.9678184466318704
20_EIPH_576150 Turnbull blue.svs;equine;SDATA;Screened;7891;126;1930;3000;1940;1021;0;1.260043087061209;0.9697837675539862
20_EIPH_576150 Turnbull blue.svs;equine;SDATA;Density;7859;111;2043;3365;1980;471;0;1.111846290876702;0.8597713705755807
21_EIPH_566482 R Turnbull blue.svs;equine;SDATA;Inference;3824;170;393;1077;1628;709;17;1.707112970711297;0.9001942021992825
21_EIPH_566482 R Turnbull blue.svs;equine;SDATA;Screened;2036;159;126;732;1021;157;0;1.593811394891945;0.7207292319836172
21_EIPH_566482 R Turnbull blue.svs;equine;SDATA;Density;2026;158;123;707;1080;116;0;1.5868706811451134;0.6918255543049584
22_EIPH_575216 Berliner Blau.svs;equine;SDATA;Inference;9081;120;2760;2875;2392;972;82;1.200638696178835;1.0181414080686566
22_EIPH_575216 Berliner Blau.svs;equine;SDATA;Screened;7581;124;2147;2441;2025;899;69;1.2483841181902124;1.022264849675611
22_EIPH_575216 Berliner Blau.svs;equine;SDATA;Density;7098;121;1739;2695;2085;535;44;1.2180896027049872;0.921185935383643
23_EIPH_563476 Berliner Blau-001.svs;equine;SDATA;Inference;11814;121;3498;4020;2737;1324;235;1.2194007110208227;1.0521536429292542
23_EIPH_563476 Berliner Blau-001.svs;equine;SDATA;Screened;8542;143;1790;2916;2374;1259;203;1.4344415827675017;1.0499071544384695
23_EIPH_563476 Berliner Blau-001.svs;equine;SDATA;Density;8289;138;1564;3181;2497;887;160;1.3844854626613585;0.9715825186531482
23_EIPH_563476 Turnbull blue.svs;equine;SDATA;Inference;12372;152;2192;4083;3603;2388;106;1.5257840284513418;1.0203956342606715
23_EIPH_563476 Turnbull blue.svs;equine;SDATA;Screened;6661;153;828;2461;2384;980;8;1.5314517339738778;0.8939789301697542
23_EIPH_563476 Turnbull blue.svs;equine;SDATA;Density;6604;144;741;2798;2483;575;7;1.4410963052695336;0.8071772605215359
24_EIPH_576255 Berliner Blau.svs;equine;SDATA;Inference;8267;130;1556;3215;2936;499;61;1.3097858957300108;0.8691028383643499
24_EIPH_576255 Berliner Blau.svs;equine;SDATA;Screened;6590;148;639;2657;2772;476;46;1.4890743550834598;0.7938824904515925
24_EIPH_576255 Berliner Blau.svs;equine;SDATA;Density;6529;140;585;3094;2536;281;33;1.4000612651248276;0.7319142884640074
24_EIPH_576255 Turnbull blue.svs;equine;SDATA;Inference;8227;137;1421;3050;3021;712;23;1.3759572140512946;0.8775064366890705
24_EIPH_576255 Turnbull blue.svs;equine;SDATA;Screened;6500;154;520;2540;2802;635;3;1.5478461538461539;0.778432923247315
24_EIPH_576255 Turnbull blue.svs;equine;SDATA;Density;6475;145;558;2806;2729;372;10;1.4548262548262547;0.7379488684999387
25_EIPH_568150 Berliner Blau.svs;equine;SDATA;Inference;5209;129;1345;1410;2064;357;33;1.2941063543866385;0.9483016050577382
25_EIPH_568150 Berliner Blau.svs;equine;SDATA;Screened;4251;148;660;1269;1952;341;29;1.4848270995059987;0.8728279054036521
25_EIPH_568150 Berliner Blau.svs;equine;SDATA;Density;4134;139;575;1597;1754;183;25;1.3918722786647315;0.8009139028256702
25_EIPH_568150 Turnbull blue.svs;equine;SDATA;Inference;4461;136;1118;1025;1893;408;17;1.368078906074871;0.9694451323434726
25_EIPH_568150 Turnbull blue.svs;equine;SDATA;Screened;2807;161;255;777;1564;211;0;1.6166726042037762;0.7540670724300241
25_EIPH_568150 Turnbull blue.svs;equine;SDATA;Density;2802;143;269;1105;1359;69;0;1.438258386866524;0.6982966732097092
27_EIPH_571557 Turnbull blue.svs;equine;SDATA;Inference;4084;67;1972;1594;406;106;6;0.672869735553379;0.769704652890759
27_EIPH_571557 Turnbull blue.svs;equine;SDATA;Screened;3209;73;1392;1359;364;93;1;0.7385478342162668;0.773154957826404
27_EIPH_571557 Turnbull blue.svs;equine;SDATA;Density;3200;63;1385;1603;202;9;1;0.636875;0.6150271865027943
28_EIPH_569948 L berliner blau.svs;equine;SDATA;Inference;1549;9;1415;123;11;0;0;0.09360877985797289;0.3148219698301282
28_EIPH_569948 L berliner blau.svs;equine;SDATA;Screened;1087;12;964;113;10;0;0;0.12235510579576817;0.35482308372636284
28_EIPH_569948 L berliner blau.svs;equine;SDATA;Density;1028;13;896;125;7;0;0;0.13521400778210116;0.36149270338968176
29_EIPH_566481 L Berliner Blau.svs;equine;SDATA;Inference;1545;28;1172;308;63;0;2;0.286084142394822;0.5491106853166704
29_EIPH_566481 L Berliner Blau.svs;equine;SDATA;Screened;1256;32;908;287;61;0;0;0.32563694267515925;0.5630130173679688
29_EIPH_566481 L Berliner Blau.svs;equine;SDATA;Density;1234;31;878;331;23;2;0;0.31037277147487846;0.5111309506997965
30_EIPH_568355 Turnbull blue.svs;equine;SDATA;Inference;9562;110;2872;3733;2040;874;43;1.1092867600920309;0.9528578132705993
30_EIPH_568355 Turnbull blue.svs;equine;SDATA;Screened;5225;122;1245;2156;1234;586;4;1.2244976076555023;0.9379346165850437
30_EIPH_568355 Turnbull blue.svs;equine;SDATA;Density;5190;111;1279;2371;1221;312;7;1.1131021194605009;0.8494961330510804
30_EIPH_588355 Berliner Blau.svs;equine;SDATA;Inference;9731;86;4380;2976;1716;629;30;0.8647621005035454;0.9458095454288477
30_EIPH_588355 Berliner Blau.svs;equine;SDATA;Screened;7434;99;2815;2464;1523;606;26;0.9997309658326607;0.9701587774873804
30_EIPH_588355 Berliner Blau.svs;equine;SDATA;Density;7328;95;2493;3060;1433;317;25;0.9521015283842795;0.8586609973686908
31_EIPH_568354 Turnbull blue.svs;equine;SDATA;Inference;8974;46;5131;3523;283;30;7;0.46879875195007803;0.5844261770097539
31_EIPH_568354 Turnbull blue.svs;equine;SDATA;Screened;3986;40;2488;1409;72;16;1;0.4026593075765178;0.5512007677869796
31_EIPH_568354 Turnbull blue.svs;equine;SDATA;Density;3978;36;2610;1313;36;16;3;0.36324786324786323;0.5316502216317942
01_EIPH_563479 Berliner Blau.svs;equine;SREP;SREP;4448;126;1013;1782;1220;348;85;1.2603417266187051;0.9588479098761122
01_EIPH_563479 Berliner Blau.svs;equine;SREP;Screened;3724;134;716;1481;1112;339;76;1.349624060150376;0.9574326447962653
01_EIPH_563479 Berliner Blau.svs;equine;SREP;Density;3557;137;538;1504;1189;301;25;1.373348327242058;0.8649195853019873
02_EIPH_574162 berliner blau.svs;equine;SREP;SREP;12821;72;5084;6208;1453;65;11;0.7295062787614071;0.6817161842792879
02_EIPH_574162 berliner blau.svs;equine;SREP;Screened;8954;81;3101;4527;1257;58;11;0.8106991288809471;0.6984956968501476
02_EIPH_574162 berliner blau.svs;equine;SREP;Density;8753;80;3142;4335;1146;122;8;0.8025819718953502;0.7176016995549834
03_EIPH_566933 R Berliner Blau neu.svs;equine;SREP;SREP;6327;37;4295;1699;330;3;0;0.3742690058479532;0.5842991259334195
03_EIPH_566933 R Berliner Blau neu.svs;equine;SREP;Screened;5394;43;3403;1664;324;3;0;0.43029291805710046;0.607190081861314
03_EIPH_566933 R Berliner Blau neu.svs;equine;SREP;Density;5328;45;3277;1714;327;10;0;0.45007507507507505;0.6177282009703537
04_EIPH_567017 Berliner Blau.svs;equine;SREP;SREP;5450;62;2552;2379;509;10;0;0.6288073394495413;0.6567236629525521
04_EIPH_567017 Berliner Blau.svs;equine;SREP;Screened;3439;80;1150;1822;458;9;0;0.8040127944169817;0.6631461634075771
04_EIPH_567017 Berliner Blau.svs;equine;SREP;Density;3396;84;1103;1776;471;45;1;0.841283863368669;0.7029188047382868
05_EIPH_569923 Berliner Blau.svs;equine;SREP;SREP;2491;33;1756;634;99;2;0;0.33641107988759533;0.5546761836391246
05_EIPH_569923 Berliner Blau.svs;equine;SREP;Screened;1984;39;1298;587;97;2;0;0.3966733870967742;0.5859413829587908
05_EIPH_569923 Berliner Blau.svs;equine;SREP;Density;1940;43;1231;584;109;15;1;0.438659793814433;0.641403066318829
07_EIPH_574882 left lung Turnbull blue.svs;equine;SREP;SREP;2991;41;1907;933;148;3;0;0.41390839184219325;0.5896491249902728
07_EIPH_574882 left lung Turnbull blue.svs;equine;SREP;Screened;2573;45;1549;883;139;2;0;0.45355616012436845;0.6005764342016556
07_EIPH_574882 left lung Turnbull blue.svs;equine;SREP;Density;2566;34;1702;834;30;0;0;0.34840218238503506;0.5004981724666023
09_EIPH_563417 L Turnbull blue.svs;equine;SREP;SREP;923;66;471;290;159;3;0;0.6684723726977249;0.7656909219142198
09_EIPH_563417 L Turnbull blue.svs;equine;SREP;Screened;716;85;269;286;158;3;0;0.8533519553072626;0.7697079232689662
09_EIPH_563417 L Turnbull blue.svs;equine;SREP;Density;711;76;265;346;99;1;0;0.7693389592123769;0.681931380330926
11_EIPH_575697 Berliner Blau.svs;equine;SREP;SREP;1843;147;283;555;859;131;15;1.4791101465002714;0.8649106512571815
11_EIPH_575697 Berliner Blau.svs;equine;SREP;Screened;1426;165;100;445;743;126;12;1.652875175315568;0.7710431356541884
11_EIPH_575697 Berliner Blau.svs;equine;SREP;Density;1398;161;107;497;635;143;16;1.6165951359084407;0.8143729413787703
14_EIPH_568381 Turnbull blue.svs;equine;SREP;SREP;4752;216;568;1053;932;1446;753;2.160563973063973;1.2698012520268498
14_EIPH_568381 Turnbull blue.svs;equine;SREP;Screened;3760;231;358;762;657;1291;692;2.318351063829787;1.2498399766254031
14_EIPH_568381 Turnbull blue.svs;equine;SREP;Density;3679;220;297;846;731;1419;386;2.204131557488448;1.147579100701601
20_EIPH_576150 berliner blau.svs;equine;SREP;SREP;6492;87;2611;2510;984;363;24;0.8723043746149106;0.8913508230306506
20_EIPH_576150 berliner blau.svs;equine;SREP;Screened;4609;100;1535;1902;818;337;17;1.0017357344326319;0.9145318552953436
20_EIPH_576150 berliner blau.svs;equine;SREP;Density;4462;92;1578;1831;855;193;5;0.9278350515463918;0.8504864816432741
22_EIPH_575216 Turnbull blue.svs;equine;SREP;SREP;7098;132;1639;2567;1819;1067;6;1.3285432516201747;0.9941237193905726
22_EIPH_575216 Turnbull blue.svs;equine;SREP;Screened;5611;136;1119;2166;1496;828;2;1.3633933345214757;0.9631388997799274
22_EIPH_575216 Turnbull blue.svs;equine;SREP;Density;5595;131;1037;2280;1743;535;0;1.317426273458445;0.8824603750937596
26_EIPH_566482 L Berliner Blau.svs;equine;SREP;SREP;10385;208;592;2131;4037;3098;527;2.080597014925373;0.9633869604299861
26_EIPH_566482 L Berliner Blau.svs;equine;SREP;Screened;9192;215;323;1813;3666;2930;460;2.1513272410791995;0.913188931942656
26_EIPH_566482 L Berliner Blau.svs;equine;SREP;Density;9118;212;239;1672;4175;2740;292;2.1287563062075017;0.8368527260421463
27_EIPH_571557 berliner blau.svs;equine;SREP;SREP;5751;59;2839;2452;435;25;0;0.590679881759694;0.6474646798038075
27_EIPH_571557 berliner blau.svs;equine;SREP;Screened;4684;61;2213;2070;377;24;0;0.6182749786507259;0.6540786246952718
27_EIPH_571557 berliner blau.svs;equine;SREP;Density;4657;62;2067;2289;279;22;0;0.6255099849688641;0.6184605329331028
28_EIPH_569948 L Turnbull blue.svs;equine;SREP;SREP;1122;34;776;303;43;0;0;0.34670231729055256;0.5508349016048512
28_EIPH_569948 L Turnbull blue.svs;equine;SREP;Screened;1090;35;747;302;41;0;0;0.3522935779816514;0.5510814695603435
28_EIPH_569948 L Turnbull blue.svs;equine;SREP;Density;1081;28;775;302;4;0;0;0.28677150786308975;0.460576161476883
29_EIPH_566481 L Turnbull blue.svs;equine;SREP;SREP;968;43;637;252;70;8;1;0.43388429752066116;0.6728357582973424
29_EIPH_566481 L Turnbull blue.svs;equine;SREP;Screened;926;44;598;251;69;7;1;0.4470842332613391;0.6745626230058605
29_EIPH_566481 L Turnbull blue.svs;equine;SREP;Density;922;37;605;291;25;1;0;0.37310195227765725;0.5430969707800363
31_EIPH_568354 Berliner Blau.svs;equine;SREP;SREP;3142;39;1994;1062;81;5;0;0.39433481858688735;0.5477571878942303
31_EIPH_568354 Berliner Blau.svs;equine;SREP;Screened;1872;35;1254;584;30;4;0;0.3504273504273504;0.5221546335278681
31_EIPH_568354 Berliner Blau.svs;equine;SREP;Density;1793;29;1283;494;11;5;0;0.29615170105967653;0.48742183824949586
BAL_Cat_Turnbull blue_1.svs;feline;SDATA;Inference;31674;59;12974;18616;77;4;3;0.5933573277767253;0.49804474775125623
BAL_Cat_Turnbull blue_1.svs;feline;SDATA;Cluster;30232;59;12303;17860;67;2;0;0.5953956073035195;0.4957187977182113
BAL_Cat_Turnbull blue_1.svs;feline;SDATA;Screened;3511;66;1200;2287;22;1;1;0.6659071489604101;0.49010408968570707
BAL_Cat_Turnbull blue_1.svs;feline;SDATA;Density;3480;74;919;2546;15;0;0;0.7402298850574712;0.4482945922243939
BAL_Cat_Turnbull blue_10.svs;feline;SDATA;Inference;4144;32;2821;1308;12;2;1;0.32384169884169883;0.4802154859043501
BAL_Cat_Turnbull blue_10.svs;feline;SDATA;Cluster;3903;33;2617;1272;12;2;0;0.33358954650269024;0.4812385807663551
BAL_Cat_Turnbull blue_10.svs;feline;SDATA;Screened;788;48;412;371;4;1;0;0.4847715736040609;0.5175659714417777
BAL_Cat_Turnbull blue_10.svs;feline;SDATA;Density;773;60;313;456;4;0;0;0.6002587322121604;0.5006213086045784
BAL_Cat_Turnbull blue_12.svs;feline;SDATA;Inference;9035;35;6064;2894;2;0;75;0.3539568345323741;0.5733786897777424
BAL_Cat_Turnbull blue_12.svs;feline;SDATA;Cluster;8755;32;5912;2837;2;0;4;0.32632781267846944;0.47518756913444765
BAL_Cat_Turnbull blue_12.svs;feline;SDATA;Screened;3285;42;1897;1387;1;0;0;0.4228310502283105;0.49470019194717213
BAL_Cat_Turnbull blue_12.svs;feline;SDATA;Density;3273;60;1284;1987;2;0;0;0.6083104185762298;0.48945292691896064
BAL_Cat_Turnbull blue_13.svs;feline;SDATA;Inference;17463;11;15559;1864;3;0;37;0.11555860963179293;0.357744202349508
BAL_Cat_Turnbull blue_13.svs;feline;SDATA;Cluster;17025;10;15232;1791;2;0;0;0.10543318649045522;0.3075020850693446
BAL_Cat_Turnbull blue_13.svs;feline;SDATA;Screened;5475;14;4663;810;2;0;0;0.148675799086758;0.3568265057364528
BAL_Cat_Turnbull blue_13.svs;feline;SDATA;Density;5440;25;4079;1358;3;0;0;0.25073529411764706;0.4347468126457415
BAL_Cat_Turnbull blue_14.svs;feline;SDATA;Inference;8309;9;7548;758;2;1;0;0.09206884101576604;0.2912145090844007
BAL_Cat_Turnbull blue_14.svs;feline;SDATA;Cluster;5799;12;5087;710;1;1;0;0.12329712019313675;0.33089782405726736
BAL_Cat_Turnbull blue_14.svs;feline;SDATA;Screened;2890;17;2393;495;2;0;0;0.1726643598615917;0.37984916411619696
BAL_Cat_Turnbull blue_14.svs;feline;SDATA;Density;2833;45;1550;1278;5;0;0;0.45464172255559476;0.5015588205546063
BAL_Cat_Turnbull blue_2.svs;feline;SDATA;Inference;11817;76;2781;9006;26;1;3;0.7677921638317677;0.4315759034706769
BAL_Cat_Turnbull blue_2.svs;feline;SDATA;Cluster;11287;76;2632;8636;19;0;0;0.7684947284486577;0.425785565739233
BAL_Cat_Turnbull blue_2.svs;feline;SDATA;Screened;569;91;57;502;10;0;0;0.9173989455184535;0.33335086630952177
BAL_Cat_Turnbull blue_2.svs;feline;SDATA;Density;537;93;42;490;5;0;0;0.931098696461825;0.28797624982750836
BAL_Cat_Turnbull blue_6.svs;feline;SDATA;Inference;12346;9;11132;1213;0;0;1;0.09857443706463632;0.299727824433702
BAL_Cat_Turnbull blue_6.svs;feline;SDATA;Cluster;11847;6;11084;762;0;0;1;0.06465771925381954;0.24798226557451863
BAL_Cat_Turnbull blue_6.svs;feline;SDATA;Screened;3904;22;3009;895;0;0;0;0.22925204918032788;0.4204055409400417
BAL_Cat_Turnbull blue_6.svs;feline;SDATA;Density;3862;23;2937;924;1;0;0;0.23977213878819265;0.42760574331099005

